Design and Construction of a Device for Measuring Light-Scattering on Anisotropic Materials

This is my English translation of my diploma thesis of 1990 (in German). A translation seemed a worthwhile venture because this diploma thesis appears to be unknown today even to close collaborators. Yet it introduces some ideas in BSDF measurements that are still relevant in 2021. This text describes the construction of a device for the optical characterisation of scattering, inhomogeneous, anisotropic media. It measures the transmission and reflexion dependent on two outgoing and two incoming angles, integral over a spectral range from 400 nm to 700 nm. The sample size is 40 x 40 x 10 [cm]. Besides transmission and reflexion values, the scattering characteristic BSDF and absorption can also be determined. The description focuses on the mechanical layout, data acquisition and visualisation of the data. The equipment control with a UNIX workstation and VME bus are detailed. The theoretical part of this thesis gives a simple model for the material scattering characteristic BSDF.

==> result_display/srd.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{result_display/srd.pdftex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7078,6312)(-11,-5461)
\end{picture}%


==> results/airgla40.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{results/airgla40.pdftex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9472,6895)(-11,-6044)
\end{picture}%


==> results/dummy.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{results/dummy.pdftex}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(11274,5424)(-11,-4573)
\put(5671,-3418){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}image yet to be included}%
}}}}
\end{picture}%


==> results/wsfit.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{results/wsfit.pdftex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9472,6638)(-11,-5787)
\end{picture}%


==> results/wsfit1.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{results/wsfit1.pdftex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9472,6638)(-11,-5787)
\end{picture}%


==> results/wsfit2.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{results/wsfit2.pdftex}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(11272,7897)(-11,-7046)
\end{picture}%


==> results/wsvergl.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{results/wsvergl.pdftex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9472,6638)(-11,-5787)
\end{picture}%


==> theory/wsfit.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{theory/wsfit.pdftex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9472,6638)(-11,-5787)
\end{picture}%

